Z-polyregular functions

This paper introduces a robust class of functions from finite words to integers that we call Z-polyregular functions. We show that it admits natural characterizations in terms of logics, Z-rational expressions, Z-rational series and transducers. We then study two subclass membership problems. First, we show that the asymptotic growth rate of a function is computable, and corresponds to the minimal number of variables required to represent it using logical formulas. Second, we show that first-order definability of Z-polyregular functions is decidable. To show the latter, we introduce an original notion of residual transducer, and provide a semantic characterization based on aperiodicity.

==> fo-poly.txt <==
1

Z-polyregular functions
TODO

Abstract—Given an monadic second-order formula φ with free
variables x1 , . . . , xk , one can define the function #φ mapping a
word w to the number of valuations of x1 , . . . , xk satisfying φ in
w. In this paper, we introduce the class of Z-linear combinations
of such functions, that we call Z-polyregular functions. Indeed,
it turns out to be closely related to the well-studied class of
polyregular functions.
The main results of this paper solve two natural decision
problems for Z-polyregular functions. First, we show that one
can minimise the number k ≥ 0 of free variables which are
needed to describe a function. Then, we show how to decide if a
function can be defined using first-order formulas, by extending
the notion of residual automaton and providing an original
semantic characterisation based on aperiodicity. We also connect
this class of functions to Z-rational series.

I. I NTRODUCTION
Deterministic finite state automata define a robust class of
languages: it is robust with respect to variations of the computation model (2DFA, NFA) [28], can be characterised by a nice
denotational syntax (aka, regular expressions), corresponds to
languages definable in Monadic Second Order logic, and can
equivalently be described as languages recognised by finite
monoids. In this setting, aperiodic monoids are mapped to
counter-free automata and first-order logic [26], [23], [24].
These numerous presentations allow for a rich theory that
continues to be explored today [cite polynomial closure].
Following the suggestions of [27], numerous works attempt
to transport this robust class of languages, i.e. functions from
words to Booleans, to a class of functions from words to words
[10], [17], [1]. In the case of functions, a plethora of nonequivalent computational models emerged1 , that often do not
coincide with a logical presentation. Moreover, these definitions
lack the notion of “canonical” computational object akin to the
minimal deterministic automaton of a regular language does
not exist in general; this complexifies decision procedures more
complex, in the few cases where the problems remain decidable.
Rational functions (not series!) are a notable exception for
which first-order definability is decidable [18] and a canonical
object can be built [19].
Recent work on so called polyregular functions [8] dug
up a robust class of functions from words to words of
polynomial growth. These can equivalently be described via
pebble-transducers, MSO -transductions, nested for loops, or
a subset of simply typed λ-calculus [9], [7]. However, the
theory bears some scars of its functional nature: the semantic
condition that the function f has polynomial growth (that is,
|f (w)| = O(|w|k ) for some k ≥ 0), is not related to the
1 Among those, one must cite rational functions, regular functions, variants
of two-way transducers, variants of streaming string transducers, and MSO transductions

numbers of pebbles used in a pebble automata, or the number
of nested for loops [6].
A way to smooth up the rough behaviours of functions from
words to words is to consider the output to be over a unary
alphabet, effectively considering functions from words to N.
This lead to the development of rational series [4], [5] and
weighted automata [30]. As noticed by [12], [14], polyregular
functions with unary output are in general better behaved.
This paper introduces yet another model of computation
that extends finite state automata to functions from words to
integers. As opposed to most of the previously introduced,
it stems from the logical presentation of regular languages.
A regular language L is characterised by an MSO sentence
φ such that w ∈ L ⇐⇒ 1φ (w) = 1. This presentation is
extended to MSO formulas φ(⃗x) with first-order free variables
⃗x, by mapping a word w to the number of valuations over w
satisfying φ(⃗x). We call #MSO the collection of functions
#φ(⃗x), in analogy of the complexity class #P. To ensure
robust properties of the considered class of functions, we close
#MSO under Z-linear combinations to build Z#MSO . This
class is called the class of Z-polyregular functions.
The ability to use negative linear combinations fits an
in-between: while the MSO -formulas can be evaluated deterministically from left to right, the subtractions allow to
emulate a very limited form of non-determinism. This will set
apart Z#MSO from polyregular functions with unary output
as this limited non-determinism enables the construction of
a canonical computational model (see section IV) that was
otherwise lacking.
One of the key advantages of Z#MSO is the naturally
occurring subclass of the “star free” Z-polyregular functions,
namely Z#FO . This is a new approach towards the definition
of star free rational series [15], [20], [16].
In this paper, we are going to demonstrate that this class of
function is a robust model: it corresponds to natural subclasses
of several of the previously introduced computational models,
while enjoying elegant semantic properties akin to generalised
pumping lemmas. We highlight that these semantic conditions
that appear throughout the paper are not only used to compare
Z#MSO with other computational models: they are central
in several proofs by induction, and the authors are not aware
of proofs that would work without them.
Outline: We define the class of Z-polyregular functions and
explore its relationship with previous computational models in
section II. In particular, we prove that Z-polyregular is a decidable subclass of Z-rational series theorem II.11. We then devote
section III to a pebble minimisation theorem (theorem III.1),
that is the key towards the effective computation of a canonical
computational model called the residual transducer in section IV
(corollary IV.18). We then introduce star-free Z-polyregular
functions in section V, and use the residual transducer to prove

2

the decidability of Z#FO inside Z#MSO (theorem V.8).
We also provide a semantic characterisation of Z#FO inside
Z#MSO , which enables us to present Z#MSO as natural
a subclass in several computational models (rational series,
pebble automata, etc.).

:=
Definition II.3 (Z-polyregular). Let Z#MSO k
SpanZ ({#φ S: φ ∈ MSO k }) for k ≥ 0. Let
Z#MSO := k Z#MSO k be the class of Z-polyregular
functions.

We also let Z#MSO −1 := {0}. It is easy to see that
P the set
Z#MSO 0 is exactly the set of functions of the form i δi 1Li
II. Z- POLYREGULAR FUNCTIONS
where the δi ∈ Z and the 1Li are indicator functions of regular
al:{ The goal of this section is to introduce the class of Z- languages. However, the sets Z#MSO k contain functions
polyregular functions, and provide various different approaches. which do not have a finite image.
} al:{ add subsections }
|w|
k
al:{ Should we add the “purely semantic” description: finitely Example II.4. For all k ≥ 0, the function w 7→ (−1) ×|w|
many residuals and polynomial growth? This forces to add is in Z#MSO k . Observe that it cannot be written as a single
δ#φ for some δ ∈ Z, φ ∈ MSO ℓ , ℓ ≥ 0.
residuals... }
al:{remplacer la figure par un tableau récapitulatif}
Proof. The function cannot be rewritten in the form δ#φ
In the following, Z (resp. N) denotes the set of integers (resp. because it would have constant sign. It lies in Z#MSO k
nonnegative integers). If i ≤ j, the set [i:j] is {i, i+1, . . . , j} ⊆ because it is the difference of the function w 7→
N (empty if j < i). The capital letter A denotes a fixed alphabet, #|w| even ∧ ⊤(x1 , . . . , xk ) and and the function w 7→
i.e. a finite set of letters. A∗ is the set of words over A. The #|w| odd ∧ ⊤(x1 , . . . , xk ).
empty word is ε ∈ A∗ . If w ∈ A∗ , let |w| ∈ N be its length,
and for 1 ≤ i ≤ |w| let w[i] be its i-th letter. If a ∈ A, let |w|a
The use of negative coefficients has deep consequences on
be the number of letters a occurring in w. We assume that the expressive power of functions in Z#MSO : example II.5
the reader is familiar with the basics of automata theory, in provides a non-negative Z-polyregular function that cannot be
particular the notions of monoid morphisms, monadic second- expressed as a N-polyregular function.
order (MSO ) logic and first-order (FO ) logic over finite words.
Example II.5. The function f : w 7→ (|w|a − |w|b )2 is
REV3:{Reference missing}
in Z#MSO 2 . Moreover, it cannot be expressed as a Npolyregular function, as f −1 ({0}) is not a regular language.
A. Counting valuations on finite words

Let MSO k (resp. FO k ) be the set of MSO - (resp. FO -)
formulas over the signature (A, <) which have k free first-order
variables.
Definition II.1 (Counting). Given φ(x1 , . . . , xk ) ∈ MSO k ,
we let #φ : A∗ → N be the function defined by #φ(w) =
|{ (i1 , . . . , ik ) : w |= φ(i1 , . . . , ik ) }|.
The value #φ(w) is the number of tuples that make the
formula φ true in the model w. Notice that |#φ(w)| = O(|w|k )
where k is the number of free variables in φ.
Example II.2. Let A := {a, b}. Let φ(x, y) := a(x) ∧ b(y),
then #φ(w) = |w|a × |w|b for all w ∈ A∗ . Let
Pp ψ(x, y) :=
φ(x, y) ∧ x > y, then #ψ(an0 ban1 · · · anp ) = i=0 i × ni .
If F is a subset of A∗ → Z and S ⊆ Z, let SpanS (F ) :=
P
{ i ai fi : ai ∈ S, fi ∈ F } be the set of S-linear combinations of the functions from F . The set SpanN ({#φ : φ ∈
MSO k , k ≥ 0}) has been recently studied in [14] under
the name of polyregular functions with unary output. In the
following, we call this class the N-polyregular functions, since
their output is in N.
REV3:{ I think it would be helpful to state the motivation
of this study here again.} The goal of this paper is to study
the class of functions which are obtained by taking Z-linear
combinations of the basic #φ functions. In order to obtain
a fine-grained description of this class, we decompose it in
several subclasses depending on the number of free variables
which are needed to build a function. REV2:{We decompose it
into. Plus, several suggests finitely many. How about ’infinitely
many subclasses’. Or just: ’into subclasses’}

B. Pebble Transducers
Now, let us observe that Z-polyregular functions are deeply
connected to the well-studied class of polyregular functions
from finite words to finite words. This class can be described
by several equivalent computational models, such as pebble
transducers over finite words. REV3:{Reference missing} The
reader is invited to consult e.g. [9] for a formal definition of
these functions, that we skip here. Let σ : {−1, 1}∗ → Z be
P|w|
the sum operation mapping w to i=1 w[i].
al:{Reinforce the fact that k-pebble means Z#MSO k }
Proposition II.6. The class of Z-polyregular functions A∗ →
Z is exactly the class of functions of the form σ ◦ f where
f : A∗ → {−1, 1}∗ is polyregular.
A 1-pebble transucer is called a “regular function”. al:{ the
following is now immediate }
Proposition II.7 ( al:{Cite papier mikolaj}). The class
Z#MSO k is stable by pre-composition with a regular function.
C. Matrix Representations of Rational Series
al:{ Definir le spectre d’un semigroupe de matrices }
Definition II.8. A matrix presentation is a map µ : A →
Mn,n (Z) together with two vectors. The image of a word is
Q|w|
obtained via s i=1 µ(wi )t and belongs to Z.
Lemma II.9. A function is presentable if and only if the span
of its residual has finite dimension.

3

Z-rational

w 7→ (−2)|w|

Polynomial growth

Z-polyregular

Star-free
Z-polyregular

Z#FO

2

O(n2 ) growth

Z#MSO

2

O(n) growth

w 7→ |w|a × |w|b if a, b ∈ A

Z#FO 1Z#MSO

1

w 7→ |w| × (−1)|w|

0

w7→1L (w) if L regular
but not star-free

O(1) growth

Z#FOZ#MSO
0

w 7→ 1L (w) if L star-free

Fig. 1: The classes of functions studied in this paper.

#MSO formulas
section II-C
and section II-D

section II-B

Pebble transudcers
with Z output

Z-rational series
with polynomial
growth

Fig. 2: Multiple descriptions of Z-polyregular functions
There has been a study of semigroups of matrices with
polynomial growth [2], [21], [3]. We can leverage this literature
to prove the following lemma,
al:{Reformuler le lemme avec des notations correctes}
Lemma II.10. The following are equivalent for every map
presentable map f
1) f has polynomial growth,
2) f has eigenvalues in the unit disc,
3) f has eigenvalues in U ∪ {0},
4) For every word w ∈ A+ , u, v ∈ A∗ , f (uwX v) is
bounded by a polynomial in X.
(i) ⇐⇒ (ii). This is exactly [2, Theorem 2.6].
(i) =⇒ (iii). Consider a minimal presentation of f using
(s, (Ma )a∈A , t). Then consider a matrix Mw , λ a complex
eigenvalue of Mw , and x a complex eigenvector associated to
λ. Because the presentation
Pp is minimal, there exists numbers
µi ∈ C such that x = j=1 µj Muj t. Similarly, there exists
Pk
numbers νi ∈ C such that xt = i=1 νi sMvi .
xt MwX x = λX ||x||
=

p
k X
X

µj νi sMvi wX uj t

i=1 j=1

Because ||x|| ̸= 0 (it is an eigenvector), and sMvi wX uj t
has polynomial growth, |λ| ≤ 1. Since f has polynomial

growth, it is Z-polyregular. Hence, there exists N such that
sMvi wN X uj t is a polynomial in X for large enough X. This
implies that λN X = (λN )X is a polynomial in X, which must
be a constant polynomial. Hence λN ∈ {0, 1}, which implies
that λ ∈ {0} ∪ U.
(iii) =⇒ (ii). Obvious.
(i) =⇒ (iv). Obvious.
(iv) =⇒ (iii). Obvious.
D. Rational Expressions
The class of Z-rational series is the smallest class of
functions A∗ → Z which contains the indicator function
1L : A∗ → {0, 1} for all regular languages L ⊆ A∗ , and
is closed under taking products with a scalar, sums, Cauchy
products and Kleene stars. It is well known that it can be
described by Z-weighted automata (see, e.g., [4]). Let us
recall the definition of the aforementioned combinators for
f, g : A∗ → Z and δ ∈ Z:
• the external product by an integer δf : w 7→ δ × f (w);
• the sum f + g : w 7→ f (w) + g(w);
P
• the Cauchy product f ⊗ g : w 7→
w=uv f (u) ×
Pg(v); n
∗
• if and only if f (ε) = 0, the Kleene star f :=
n≥0 f
where f 0 : ε 7→ 1, w ̸= ε 7→ 0 is neutral for Cauchy
product and f n+1 := f ⊗ f n .
It follows from [14] that the class of N-polyregular functions
coincides with the class of N-rational series (defined as Zrational series where external products are only allowed by
nonnegative integers) f which have polynomial growth, i.e.
such that |f (w)| = O(|w|k ) for some k ≥ 0. We intend to
show an analogous result for Z-polyregular functions.
Theorem II.11. The following classes of functions are equal:
1) Z-polyregular functions;
2) Z-rational series with polynomial growth;
3) the smallest class of functions containing the indicator
functions of regular languages and closed under taking
external products, sums and Cauchy products.

4

The conversions are effective and one can decide if a Z-rational
series is Z-polyregular.
Example II.12. Let A := {a} and let Le (resp. Lo ) be
the language of words of even (resp. odd) length. Then
1Lo ⊗ 1Lo + 1Le ⊗ 1Le − 1Le ⊗ 1Lo − 1Lo ⊗ 1Le : w 7→
(−1)|w| |w| ∈ Z#MSO 1 .
Remark II.13. There exists a Z-rational series which is not
Z-polyregular. Consider for instance the series w 7→ (−2)|w| ̸∈
Z#MSO over a unary input alphabet.
Remark II.14. The class of Z-polyregular functions is also
closed under Hadamard product (the componentwise product
of functions, i.e. f × g(w) = f (w) × g(w)).
The rest of this section is devoted to the proof of theorem II.11. We first observe that the classes Z#MSO is closed
under taking Cauchy products.
al:{Remove FO from everything that is said after this point}
Claim II.15. Let k, ℓ ≥ 0. Let f ∈ Z#MSO k (resp. f ∈
Z#FO k ) and g ∈ Z#MSO ℓ (resp. g ∈ Z#FO ℓ ), then
f ⊗ g ∈ Z#MSO k+ℓ+1 (resp. f ⊗ g ∈ Z#FO k+ℓ+1 ). The
construction is effective. REV1:{you may say that it is easy
and give a short hint.} REV3:{Does this claim involve any
statement about minimality or just upper bounds?}
When considering a regular (resp. star-free) language
L ⊆ A∗ and f ∈ Z#MSO k (resp. f ∈ Z#FO k ),
Claim II.15 proves that 1L ⊗ f ∈ Z#MSO k+1 (resp.
1L ⊗ f ∈ Z#FO k+1 ). The following lemma states that such
functions actually generate the whole space Z#MSO k+1 (resp.
Z#FO k+1 ).
Lemma II.16. For every k ≥ 0, Z#MSO k+1 =
SpanZ (1L ⊗ f : L regular, f ∈ Z#MSO k ) and similarly
Z#FO k+1 = SpanZ (1L ⊗ f : L star-free, f ∈ Z#FO k ).
The conversions are effective.
As an immediate consequence of lemma II.16, we obtain
for all k ≥ 0:
Z#MSO
and

Z#FO

k

k

= SpanZ ({1L0 ⊗ · · · ⊗ 1Lk
: L0 , . . . , Lk regular languages})
= SpanZ ({1L0 ⊗ · · · ⊗ 1Lk
: L0 , . . . , Lk star-free languages}).

(1)
Now, we can conclude the proofs of the two theorems stated
above.

a Z-rational series f with polynomial growth, we enumerate
all the Z-rational series g which can be written under the
form of item 3 in theorem II.11, and check if f = g (equality
of Z-rational series is decidable, see e.g. [4]). This process
necessarily terminates.
III. VARIABLE MINIMISATION AND GROWTH RATE
In this section, we show that the growth of the output
provides a semantic characterisation of Z#MSO k inside
Z#MSO . This statement is formalized in theorem III.1, which
also provides both a decision procedure for this property and an
effective conversion algorithm. al:{Together with a semantic
separation between the different levels given by a suitable
pumping lemma. A reinforcement of this pumping lemma will
allow us to characterise aperiodicity later on.}
al:{ Explain why this is not well expressed by the other
models. Warning: minimising is not the same! Cite papers on
polyregular. }
gd:{Il faudrait qu’on dise que le résultat a déjà été formulé
par Schützenberger, mais que n’était pas formulé de manière
effective (le dire subtilement).}
Theorem III.1 (Variable minimisation). Given f ∈ Z#MSO
and k ≥ 0, we have f ∈ Z#MSO k if and only if |f (w)| =
O(|w|k ). Furthermore, the minimal k such that f ∈ Z#MSO k
is computable, and the construction is effective.
This result has its own interest when understood as a form
of query optimisation. Counting the number of valuations for a
k-variable query is naı̈vely done using k nested loops, and this
result concretely allows to use the minimal amount of loops
to produce the desired output. It turns out that theorem III.1 is
a stepping stone towards computing the residual automaton of
a function f ∈ Z#MSO , which is done in section IV.
Corollary III.2. Given a Z-rational series f , one can decide
whether f ∈ Z#MSO , compute the minimal k such that f ∈
Z#MSO k , together with a representation of f in Z#MSO k .
The rest of this section is devoted to the proof of theorem III.1. Let us first discuss the easy case k = 0. Assume that
f ∈ Z#MSO and |f (w)| = O(1), then f (A∗ ) is finite. More∗
over, for all δ ∈ Z, the
Planguage Lδ := { w ∈ A : f (w) = δ }
is regular, thus f = δ∈f (A∗ ) δ1Lδ ∈ Z#MSO 0 . This proof
scheme does not scale to functions satisfying |f (w)| = O(|w|k )
with k ≥ 1, as witnessed by the map w 7→ |w|a .
To tackle the general case, we crucially rely on a quantitative pumping lemma. Let us first extend the O notation to
multivariate functions as follows.

Proof of theorem II.11 and theorem V.18. REV3:{Please
make this proof more self-contained. } gd:{J’imagine que ce
sera nécessaire pour journal.} First note that theorem V.18
and (effective) equivalence between item 1 and item 3 in
Definition III.3. Let f and g be functions from Nn to Q.
theorem II.11 follows from claim II.15 and eq. (1). By [4,
We say that f (x1 , . . . , xn ) = O(g(x1 , . . . , xn )) whenever
pp. 103-104], we see that item 2 and item 3 in theorem II.11
there exists N ∈ N and C ∈ Q such that |f (x1 , . . . , xn )| ≤
are equivalent, and furthermore one can decide whether a
C|g(x1 , . . . , xn )| for every x1 , . . . , xn ≥ N .
Z-rational series has polynomial growth REV1:{you may
wish to briefly justify why one can check that a series has
Let us now introduce the notion of quantitative pumping, that
polynomial growth.} gd:{Non}. However, [4] does not finds its roots in the traditional pumping lemmas of automata
explain if its construction from item 2 to item 3 is effective. theory al:{REF}. al:{ Mettre la négation pour dire que
A simple way to recover effectiveness is the following: given pompable c’est qu’on peut pomper... }

5

Definition III.4. A function f : A∗ → Z is k-pumpable
whenever
α0 , . . . , αn ∈ A∗ , u1 , . . . , un ∈ A≥1 ,
Qn forXevery
i
|f (α0 i=1 ui αi )| = O(|X1 + · · · + Xn |k ).

elements) such that word (F ) = (−1)(−1)0(−1)000000 is
depicted in Figure 3. Double lines denote idempotent nodes
(i.e. nodes with more than 3 children).

Claim III.5. For all k, for all f ∈ Z#MSO k , f is k-pumpable.

When M is a finite monoid, it is known that any word in
A∗ has a µ-factorisation of depth at most 3|M |.
REV1:{if you state the bound 3—M— for Simon’s factorization forest theorem, please give a reference (eg, Kufleitner
MFCS 2008).} gd:{Il y a le papier de Thomas.}
This celebrated result allows to ensure the existence of forests
having numerous idempotent nodes over large enough words.
Furthermore, this small factorisation can be computed by a
simple class of regular functions from words to words (see
e.g. [14]). gd:{you did not explain what a regular function
is. Also, the theorem is somewhat flawed because you did not
define d. You could fix it before this statement, because you
use it later on.} gd:{Euh oui il faudrait dire qu’il existe d}

We are now ready to state the main result of this section,
from which theorem III.1 directly follows.
Lemma III.6. Let f ∈ Z#MSO and k ≥ 0. The following
three statements are equivalent:
1) f ∈ Z#MSO k ;
2) |f (w)| = O(|w|k );
3) f is k-pumpable.
Moreover this property can be decided and the construction is
effective.
Lemma III.6 is proven by induction on k, and the rest of
the section is devoted to proving the induction step described
hereafter.
Lemma III.7. Let f ∈ Z#MSO k . The following three
statements are equivalent:
1) f ∈ Z#MSO k−1 ;
2) |f (w)| = O(|w|k−1 );
3) f is (k − 1)-pumpable.
Moreover this property can be decided and the construction is
effective.

Theorem III.11 (Simon, [29], [11]). Given a morphism
µ : A∗ → M into a finite monoid M , there exists a d and
a regular function forest : A∗ → F µd such that word ◦ forest
is the identity function.
Moreover, this construction is effective.

Following the classical connections between MSO -formulas
and regular languages, we claim that for every function
f ∈ Z#MSO k there exists a monoid M and a morphism
µ : A∗ → M , such that f (w) can be reconstructed using
Beware that pumping properties are not easily extracted from “simple” MSO -formulas which are evaluated along boundedthe matrix presentations of section II-C, as illustrated below. depth µ-factorisations of w.
REV1:{you should say explicitly that you fix some forest F,
Example III.8. Let f (ak bl ) = k × l and f (w) = 0 otherwise.
and
emphasize the fact that the predicates between, left and
The function f is Z-polyregular, of quadratic growth. However,
X
right
evaluate on F (and positions).}
f (uw v) is at most linear for every triple (u, v, w) of words
∗
in A . This means that for every matrix in the generated Definition III.12. Let M be a finite monoid, µ : A∗ → M
semigroup, the growth is linear when iterating.
be a morphism, and d ∈ N. Let us write the following MSO
The key ingredient to proving lemma III.7 is the notion of
factorisation forests. Given a morphism µ : A∗ → M into a
finite monoid and w ∈ A∗ , a µ-forest of w with respect to µ
is a word over Â := A ⊎ {⟨, ⟩} that is defined as follows.
Definition III.9 (Factorisation forest [29]). Given a monoid
morphism µ : A∗ → M and w ∈ A∗ , we say that F is a
µ-forest of w when:
• either F = a, and w = a ∈ A;
• or F = ⟨F1 ⟩ · · · ⟨Fn ⟩, w = w1 · · · wn and for all 1 ≤ i ≤
n, Fi is a µ-forest of wi ∈ A+ . Furthermore, if n ≥ 3
then µ(w1 ) = · · · = µ(wn ) is an idempotent of M .
We write F µ to denote the set of µ-forests. Because forests
can be seen as (ordered) trees, we will use the standard
vocabulary to talk about the nodes, the sibling/parent relation,
the root, the leaves and the depth of a forest. We let F µd be
the set of forests with depth at most d. We are interested in
building functions F µd → Z which are in Z#MSO k . Since
the set F µd is a regular language over Â, we can forget about
the input words which are not in F µd . Let word : F µd → A∗
be the function mapping a µ-forest of w ∈ A∗ to w itself.
Example III.10. Let M := ({−1, 1, 0}, ×). A forest F ∈ F µ5
(where µ : M ∗ → M maps a word to the product of its

formulas over forests F ∈ F µd that factorise a word w:
• between m (x, y) evaluates to ⊤ if and only if x ≤ y and
µ(w[x] . . . w[y]) = m where w := word (F )
• left m (x) that evaluates to ⊤ if and only if
µ(w[1] . . . w[x]) = m
• right m (x) that evaluates to ⊤ if and only if
µ(w[x] . . . w[|w|]) = m
• isleaf (x) for the predicate asserting that x is a leaf in the
forest F .

We will be interested in a simple fragment INV of MSO over
F µd obtained by restricting formulas to quantifier free formulas
using only the predicates between m , left m , and right m where
m ranges over M , and where every free variable x is guarded
by the predicate isleaf (x).
Lemma III.13. For all f ∈ Z#MSO k , one can build a finite
monoid M , a depth d ∈ N, a surjective morphism µ : A∗ → M ,
constants δi ∈ Z, formulas ψi (x1 , . . . , xk ) ∈ INV , such that
for every word P
w ∈ A∗ , for every factorisation forest F ∈ F µd
n
of w, f (w) = i=1 δi × #ψi (F ).
In the rest of this section, we therefore focus on the number
of free variables in Z-linear combinations of #ψ where ψ ∈
INV . The crucial idea is that one can leverage the structure of

6

the forest F ∈ F µd to compute #ψ more efficiently, at the cost
of building a non-INV formula. The idea will be to compute
the value of entire subtrees of the factorisation forest at once.
For that, we explore the structure of the forest F as follows:
given a node t in a forest F , we define its skeleton to be the
subforest rooted at that node, containing only the right-most
and left-most children recursively. This notion was already
introduced in [14] for the study of N-polyregular functions.
Definition III.14. Let F ∈ F µ and t ∈ Nodes(F ), we define
the skeleton of t by:
• if t = a ∈ A is a leaf, then Skel (t) := {t};
• otherwise if t = ⟨F1 ⟩ · · · ⟨Fn ⟩, then Skel (t) := {t} ∪
Skel (F1 ) ∪ Skel (Fn ).
Given a word w, a µ-factorisation F of w, and a node t ∈
Nodes(F ), the set of nodes Skel (t) defines a µ-factorisation of
a (scattered) subword u of w: the one obtained by concatenating
the leaves of F that are in Skel (t). See fig. 3 for an example
of a skeleton. A crucial property of Skel (t) seen as a forest
is that µ(word (Skel (t))) = µ(F ′ ) where F ′ is the subforest
of F rooted at t, because we only remove inner idempotent
nodes.

Definition III.18 (Dependent leaves). In a forest F , a leaf y
depends on a leaf x when skel-root (y) observes skel-root (x).
Beware that the relation x depends-on y is not symmetric.
This allows us to ensure that the number of leaves y that
depend on a fixed leaf x is uniformly bounded.
Claim III.19. Given d ≥ 0, there exists a (computable) bound
Nd ∈ N such that for every F ∈ F µd and every leaf x ∈
Leaves(F ), there exist at most Nd leaves which depend on x.
It is a routine check that for every fixed d, one can define the
predicate sym-dep (x, y) in MSO over F µd checking whether
x depends on y or y depends on x, i.e., the symmetrised
version of x depends-on y. We generalize this predicate to
tuples ⃗x := (x1 , . . . , xk ) via:

for k = 0;
 ⊤
⊤
if
and
only
if
x
is
the
root
for k = 1;
sym-dep (⃗x) :=
1
 W
sym-dep
(x
,
x
)
otherwise.
i
j
i̸=j
Notice that the independence (or dependence)
of a tuple of leaves ⃗x only depends on the tuple
skel-root (x1 ), . . . , skel-root (xn ). The notion of dependent
leaves is motivated by the fact that counting dependent leaves
can be done with one less variable, as shown in lemma III.20.
Lemma III.20. Let d ≥ 0, k ≥ 1, and let ψ(x1 , . . . , xk ) be an
MSO formula over F µd , then #(ψ(⃗x) ∧ sym-dep (⃗x)) : F µd →
Z effectively belongs to Z#MSO k−1 .

−1

−1

0

−1

0

0

0

0

0

0

Fig. 3: A forest F with word (F ) = (−1)(−1)0(−1)000000
together with a skeleton in blue.
REV1:{Please introduce Claim 4.8. The reader does not
know where you are going.} gd:{J’ai refait cette formalisation
des origines dans le nouveau papier ”last pebble transducers”,
on peut peut-être s’en re-servir (ainsi que des dessins).}
To a given leaf a of a forest F one can associate a node
t such that a ∈ Skel (t). Several nodes t can be associated to
the same leaf a, but as claimed below, there always exists a
maximal node t corresponding to a. It follows from claim III.15
that the set Leaves(F ) can be partitioned depending on the
maximal skeleton (for inclusion) which contains a leaf.
Claim III.15. Let x ∈ Leaves(F ), there exists t ∈ Nodes(F )
such that x ∈ Skel (t). Furthermore, if t′ is such that x ∈
Skel (t′ ), then Skel (t) ⊆ Skel (t′ ) or Skel (t′ ) ⊆ Skel (t).
Definition
III.16
(Skeleton
of
a
leaf). Let
skel-root : Leaves(F ) → Nodes(F ) map a leaf x to
the t ∈ Nodes(F ) such that x ∈ Skel (t) and Skel (t) is
maximal for inclusion.
Skeletons enable us to introduce a notion of dependency for
leaves, inspired by [14].
Definition III.17 (Observation). We say that t′ ∈ Nodes(F )
observes t ∈ Nodes(F ) if either t′ is an ancestor of t, or
the immediate left or right sibling of an ancestor of t, or an
immediate sibling of t, or t′ = t.

Now, let f ∈ Z#MSO k verifying ?? in lemma III.24.
REV1:{Pas le bon lemme.} REV2:{There is no item 3 in
Lemma 4.17. Did you mean 4.2?} Thanks to lemma III.13
and theorem III.11, there exists µ : A∗ → M , d ≥ 0, δi ∈ Z,
ψi (x1 , . . . , xk ) ∈ INV such that:
!
n
X
f=
δi #ψ i ◦ forest
i=1
n
X

=

!
δi #(ψi ∧ sym-dep ) ◦ forest

i=1

|

{z

:=fdep
n
X

+

(2)

}
!

δi #(ψi ∧ ¬ sym-dep ) ◦ forest

i=1

|

{z

:=findep

}

Using lemma III.20, fdep ∈ Z#MSO k−1 . Since Z-polyregular
functions are closed under pre-composition by a regular
function (it is a consequence of proposition II.6), it suffices
to prove that findep = 0 to conclude that f ∈ Z#MSO k−1 .
REV1:{Don’t you need the stability by composition with a
regular function to preserve membership in Pk and not just
in P?} gd:{oui} Assuming that findep ̸= 0, we are going to
build a “pumping family” of input forests so that findep exhibits
an asymptotic behavior of Ω(|F |k ), which is a contradiction.
REV1:{explain that this is because of Item 3 in Lemma 4.2.}
For that, let us define how we are going to pump words while
respecting a given factorisation forest.
Definition III.21 (Pumping family). A (µ, d)-pumping family
of size k ≥ 1 is given by words α0 , u1 , α2 , . . . , αk−1 , uk , αk ∈

7

A∗ , such that ui ̸= ε. Given X̄Q= X1 , . . . , Xk ≥ 0 the family
k
provides the word wX̄ := α0 i=1 (ui )Xi αi together with a
µ-factorisation F X̄ of wX̄ of depth at most d.

Claim IV.2. Let k ≥ 0 and f ∈ Z#MSO k , then u ▷ f ∈
Z#MSO k for all u ∈ A∗ . Furthermore u ▷ f can effectively
be written as a linear combination of counting MSO k formulas.

Remark III.22. A (µ, d)-pumping family of size k satisfies
that |wX̄ | = Θ(X1 +· · ·+Xk ), and |F X̄ | = Θ(X1 +· · ·+Xk )
since its depth is bounded by d.

Remark IV.3. A function f : A∗ → Z is a Z-rational series if
and only if SpanZ ({ u ▷ f : u ∈ A∗ }) has finite dimension.

Lemma III.23. Let findep be defined as in eq. (2). If findep ̸= 0,
there exists a (µ, d)-pumping family of size k such that f (F X̄ )
is asymptotically a Z-polynomial in X1 , . . . , Xk with a nonzero coefficient for X1 · · · Xk .
Moreover, one can decide whether findep = 0.

Corollary IV.4. A function f : A∗ → Z is a Z-polyregular
function if and only if SpanZ ({ u ▷ f : u ∈ A∗ }) has finite
dimension and for every u, w, v, there exists a polynomial P
such that |f (uwX v)| ≤ P (X).

Now, we are almost ready to conclude the proof of
lemma III.7. The only difficulty left is handled by the following
technical lemma which enables to lift a bound on the asymptotic
growth of polynomials to a bound on their respective degrees.
It is also reused in section V.
Lemma III.24 (Bounding polynomials). Let P, Q ∈
R[X1 , . . . , Xn ], C, N0 ≥ 0, be such that for all x1 , . . . , xn ∈
N≥N0 , |P (x1 , . . . , xn )| ≤ C|Q(x1 , . . . , xn )|. Then deg(P ) ≤
deg(Q).
Proof of lemma III.7. The only non-trivial implication is
item 3 =⇒ item 1. Let f ∈ Z#MSO k verifying the
conditions of item 3. We can decompose this function following
eq. (2). As observed above, we only need to show that
findep = 0.
Consider a pumping family (wX̄ , F X̄ ) of size k, we have:
|findep (F X̄ )| = |f (wX̄ )−fdep (F X̄ )| = O(|X1 +· · ·+Xk |k−1 ).
Assume by contradiction that findep ̸= 0, REV1:{Lemma
4.16} provides us with a pumping family such that findep (F X̄ )
is asymptotically a polynomial with non-zero coefficient for
X1 . . . Xk , in particular, it is of degree greater than k. However,
this polynomial is bounded asymptotically by (X1 + · · · +
Xk )k−1 , hence lemma III.24 yields a contradiction.
The construction of forest , fdep , and findep are effective,
therefore so is our procedure. Moreover, one can decide whether
findep = 0 thanks to lemma III.23.
IV. R ESIDUAL T RANSDUCERS
We are now ready to introduce one of the central constructions in this paper: the notion of residual transducer. This
will act as a canonial representative that can be used to decide
properties of the function. It was not introduced before, because
the effectiveness of the construction relies on section III.

As a consequence, residuals allows to characterise Z#MSO .

Note that if L ⊆ A∗ and u ∈ A∗ , then u ▷ 1L is the
characteristic function of the well-known residual language
u−1 L := {v ∈ A∗ : uv ∈ L}. In particular, the set
{u ▷ 1L : u ∈ A∗ } is finite if L is regular. However, given
f ∈ Z#MSO k for k ≥ 1, the set {u ▷ f : u ∈ A∗ } may not
be finite in general (consider e.g. f : u 7→ |u|). We now intend
to show that this set is still finite, up to an identification of the
functions whose difference is in Z#MSO k−1 .
Definition IV.5. Given k ≥ −1 and f, g : A∗ → Z, we let
f ∼k g if and only if f − g ∈ Z#MSO k
If f, g ∈ Z#MSO and k ≥ 0, then f ∼k g if and only
if |(f − g)(w)| = O(|w|k ) and this property is decidable by
theorem III.1. For k = −1, we have f ∼k g if and only if
f = g. This property is also decidable since Z-polyregular
functions can effectively be transformed into Z-rational series
by theorem II.11, for which equality is decidable [4]. REV1:{or
which equality is decidable: please give the statement of [1],
or refer directly to Schützenberger.}
Now, let us observe that the ▷ action is compatible with
the ∼k equivalence classes.
Claim IV.6. For all k ≥ 0, u ∈ A∗ and f, g : A∗ → Z, if
f ∼k g, then u ▷ f ∼k u ▷ g.
Finally, we describe an interaction between residuation and Cauchy product. claim IV.7 will be especially
useful since Z#MSO k+1 = SpanZ ({1L ⊗ g : g ∈
Z#MSO k , L regular}).
Claim IV.7. Let k ≥ −1, g ∈ Z#MSO k , L regular and
u ∈ A∗ . Then u ▷ (1L ⊗ g) ∼k (u ▷ 1L ) ⊗ g.
Now, we have all the ingredients to show that for all f ∈
Z#MSO k , Res (f ) is finite up to identifying the functions
in Z#MSO k−1 . This is the purpose of lemma IV.8.

A. Residuals of a function
We first introduce the notion of residual of a function
f : A∗ → Z under a word u ∈ A∗ .

Lemma IV.8. Let k ≥ 0 and f ∈ Z#MSO k , then
Res (f )/ ∼k−1 is finite.

Definition IV.1 (Residual). Given f : A∗ → Z and u ∈ A∗ ,
we define the function u ▷ f : A∗ → Z, w 7→ f (uw). We let
Res (f ) := {u ▷ f : u ∈ A∗ }.

B. Residual transducers

It is easy to see that u 7→ u ▷ f defines a monoid action of
A∗ over A∗ → Z. Let us observe that this action (effectively)
preserves the classes of functions Z#MSO k for k ≥ −1.

Now we intend to show that a function f ∈ Z#MSO k can
effectively be computed by a somehow canonical machine,
whose states are based on finite set Res (f )/ ∼k−1 . First, let
us introduce an abstract notion of transducer which can call
functions on suffixes of its input.

8

Definition IV.9 (H-transducer). Let k ≥ 0 and H be a
fixed subset of the functions A∗ → Z. A (deterministic) Htransducer T = (A, Q, q0 , δ, H, λ, F ) consists of:
• a finite input alphabet A;
• a finite set of states Q with q0 ∈ Q initial;
• a transition function δ : Q × A → Q;
• a labelling function λ : Q × A → H;
• an output function F : Q → Z. REV1:{you use F with
at least 3 different meanings in the paper.} gd:{and so?}
al:{ Faire un dessin d’un run et comparer avec des pebbles
et des marbles. }
The semantics of T is the following. Given q ∈ Q, we
define by induction on w ∈ A∗ the value Tq (w) ∈ Z. For
w = ε, we let Tq (w) := F (q). Otherwise let Tq (aw) :=
Tδ(q,a) (w) + λ(q, a)(w). Finally, the function computed by the
H-transducer T is Tq0 : A∗ → Z. All the functions Tq are
total, since the output and transition functions are so.

Definition IV.12. Let k ≥ 0, let T = (A, Q, q0 , δ, H, λ, F ) be
a Z#MSO k−1 -transducer and f : A∗ → Z. We say that T is
a k-residual transducer of f if the following conditions hold:
•
•
•

T computes f ;
Q = Res (f )/ ∼k−1 and for all w ∈ A∗ , w ▷ f ∈
δ(q0 , w);
λ(Q, A) ⊆ SpanZ (Res (f )) ∩ Z#MSO k−1 .

Given a regular language L, the 0-residual transducer of its
indicator function 1L can easily be identified with the minimal
automaton of the language L, like in example IV.11. However,
for k ≥ 1, the k-residual transducer of f ∈ Z#MSO k may
not be unique. More precisely, two k-residual transducers share
the same underlying automaton (A, Q, δ, λ), but the labels λ
of the transitions may not be the same.

Example
IV.13. The Z#MSO −1 -transducer (resp.
Z#MSO 0 -transducer) from fig. 4 is a 0-residual
transducer (resp. 1-residual transducer) of 1aA∗ . Let
Remark IV.10. This model is somehow related to the marble
us check it for the 1-residual transducer. First note that
transducers of [13]. The main difference is that it has no
b ▷ 1aA∗ ∼0 a ▷ 1aA∗ ∼0 1aA∗ , hence | Res (1aA∗ )/ ∼0 | = 1.
registers, and it calls the sub-functions from H on the suffix
Thus a 1-residual transducer of 1aA∗ has exactly one
of its input instead of the prefix (but this is just a matter of
state q0 . Furthermore the labels of the transitions of our
symmetry).
transducer belong to λ(Q, A) ⊆ SpanZ (Res f (a)) since
Example IV.11. We have depicted in fig. 4 a Z#MSO −1 - 1 − 1aA∗ = (a ▷ 1aA∗ ) − 1aA∗ .
transducer and a Z#MSO 0 -transducer computing the function
Example IV.14. Let A := {a, b}. The function f : w 7→
1aA∗ for A = {a, b}. The first one can easily be identified with
|w|a × |w|b ∈ Z#MSO 2 has a single residual up to ∼1 the minimal automaton of 1aA∗ (up to considering that a state
equivalence. A 2-residual transducer of f is depicted in fig. 5a.
is final if it outputs 1). The second one has a single state and
it “hides” its computation into the calls to Z#MSO 0 . One
al:{ Faire un dessin de l’algorithme de création de l’automate.
can check e.g. that 1 = 1aA∗ (aab) = (1 − 1aA∗ (ab)) + (1 − }
1aA∗ (b)) − 1aA∗ (ε) + 0.
Example IV.15. Let A := {a}. The function g : w 7→
(−1)|w| × |w| ∈ Z#MSO 1 has two residuals up to ∼0 equivalence. A 1-residual transducer of g is depicted in fig. 5b.
a, b | 0
0

a|0
q1

1

q2

0

a | (a ▷ f ) − f : w 7→ |w|b

q0

q0

b|0
a, b | 0
(a) A Z#MSO

−1 -transducer

b | (b ▷ f ) − f : w 7→ |w|a

computing 1

aA∗

.

a | 1 − 1aA∗
q0

0

(a) A 2-residual transducer of w 7→ |w|a |w|b .

0
0

q0

a|0
q1

−1

b | − 1aA∗

a | (aa ▷ g) − g : w 7→ 2 × (−1)|w|

(b) A Z#MSO 0 -transducer computing 1aA∗

(b) A 1-residual transducer of w 7→ (−1)|w| |w|.

Fig. 4: Two transducers computing 1aA∗ .

Fig. 5: Two residual transducers.

The reader may guess that every function f ∈ Z#MSO k
can effectively be computed by a Z#MSO k−1 -transducer. We
provide a stronger result and show that f can be computed
by some specific Z#MSO k−1 -transducer whose transition
function is uniquely defined by Res (f )/ ∼k−1 .

Now, let us describe how to build a k-residual transducer
for any f ∈ Z#MSO k .
Lemma IV.16. Let k ≥ 0. Given f : A∗ → Z such that
Res (f )/ ∼k−1 is finite, there exists a k-residual transducer

9

computing f . Moreover, it can effectively be built given f ∈
Z#MSO .

claim IV.6. Finally qn+1 = δ(qn , an+1 ) ∼k−1 an+1 ▷ qn
(as observed in a previous paragraph) thus qn+1 ∼k−1
∗
a1 · · · an an+1 ▷ f . Now,
Pn let us fix w ∈ A . We have
Proof. We apply algorithm 1, which computes the set of
f (a1 · · · an an+1 w) = i=2 gi (ai · · · an an+1 u) + qn (an+1 w)
residuals of f and the relations between them. The states
by induction hypothesis. But since gn+1 = an+1 ▷ qn −
of our machine are not labelled by the equivalence classes
δ(qn , an+1 ) = an+1 ▷ qn − qn+1 (as observed in a previof Res (f )/ ∼k−1 , but directly by some elements of Res (f ).
ous paragraph) we get qn (an+1 w) = gn+1 (w) + qn+1 (w).
Remark that the labels on the transitions are of the form
REV1:{”as observed in a previous paragraph”. Where?}
wa ▷ f − w ▷ f when wa ▷ f ∼k−1 w ▷ f , hence are in
We conclude the proof by considering w = ε and the
SpanZ (Res (f )) ∩ Z#MSO k−1 by definition. Now, let us
definition of F .
justify the correctness of algorithm 1.
REV1:{Giving the algorithm without any intuition is harsh. Remark IV.17. In algorithm 1, we need to “choose” a way to
range over the elements of O and the letters of A. Different
Please explain it with words beforehand.}
choices may not lead to the same k-residual transducers.
Algorithm 1: Computing a k-residual transducer of
f ∈ Z#MSO k
O ← {f ▷ ε};
Q ← ∅;
while O ̸= ∅ do
choose w ▷ f ∈ O;
for a ∈ A do
if wa ▷ f ̸∼k−1 v ▷ f for all v ▷ f ∈ O ⊎ Q then
O ← O ⊎ {wa ▷ f };
δ(w ▷ f , a) = wa ▷ f ;
λ(w ▷ f , a) = 0;
else
let f ▷ v ∈ O ⊎ Q be such that
wa ▷ f ∼k−1 v ▷ f ;
δ(w ▷ f , a) = v ▷ f ;
λ(w ▷ f , a) = wa ▷ f − v ▷ f ;
end
end
O ← O ∖ {w ▷ f };
Q ← Q ⊎ {w ▷ f };
for w ▷ f ∈ Q do
F (w ▷ f ) ← f (w);
end
end

We deduce from lemma IV.16 that Z#MSO
describe exactly the class Z#MSO k .

k−1 -transducers

Corollary IV.18. Z#MSO k is the class of functions which
can be computed by a Z#MSO k−1 -transducer. Furthermore,
the conversions are effective.
Corollary IV.19. For all k ≥ 0, Z#MSO
{ f : A∗ → Z : Res (f )/ ∼k−1 is finite }.

k

=

V. S TAR - FREE Z- POLYREGULAR FUNCTIONS
We say that a Z-polyregular function is star-free if can be
defined by using only FO -formulas. It naturally generalizes
the notion of star-free languages.
Definition V.1 (Star-free Z-polyregular). Let Z#FO k :=
SpanZ ({#φ : φ ∈ FO k }) for k ≥ 0. Let Z#FO :=
S
k Z#FO k , it is the class of star-free Z-polyregular functions.
We also let Z#FO −1 := {0}. It is easy to see that
P the set
Z#FO 0 is exactly the set of functions of the form i ai 1Li
where the ai ∈ Z and the 1Li are indicator functions of star-free
languages.
Remark V.2. Assume that f ∈ Z#FO and |f (w)| = O(1),
then f (A∗ ) is finite. Moreover, for all δ ∈ Z, the language
∗
Lδ :=
P{ w ∈ A : f (w) = δ } is regular and aperiodic, thus
f = δ∈f (A∗ ) δ1Lδ ∈ Z#FO 0 .

First, we note that it maintains two sets O and Q such
that O ⊎ Q ⊆ Res (f ) and for all f, g ∈ O ⊎ Q we have
Beware that this definition of star-free Z-polyregular funcf ̸= g =⇒ f ̸∼k−1 g. Hence the algorithm terminates since tions differs from the notion of weighted first order logic
Res (f )/ ∼k−1 . At the end of its execution, we have for all introduced by Droste and Gastin [16, Section 4].
q ∈ Q and a ∈ A, that δ(q, a) ∼k−1 a ▷ q and λ(q, a) =
Example V.3. Thanks to [16, Theorem 1], the map w 7→
a ▷ q − δ(q, a).
|w|
(−1)
is definable in weighted first order logic. However, it
REV1:{explain that O ⊎ Q is growing.} gd:{pfff}
cannot
be
in Z#FO because of the above remark.
Now, let us show by induction on n ≥ 0 that for all
∗
a1
a2
an
a1 · · · an ∈ A , if q0 →
q1 →
··· →
qn is Example V.4. The function w 7→ |w|a × |w|b is in Z#FO 1 .
the run labelled by a1 · · · an in the underlying automaton
(A, Q, q0 , δ), and g1 · · · gn are the functions which label the A. Semantic Characterisation of Star-Free Functions
∗
transitions, we have
Pnqn ∼k−1 a1 · · · an ▷ f and for all v ∈ A , Proposition V.5. A function f : A∗ → Z is a starf (a1 · · · an w) = i=2 gi (ai · · · an w) + qn (w).
:=
free Z-polyregular function if and only if V
For n = 0 the result is obvious because q0 = f .
∗
SpanZ ({ u ▷ f : u ∈ A }) has finite dimension, and for every
Now, assume that the result holds for some n ≥ 0
g ∈ V , w ∈ A+ , v ∈ A∗ , there exists P such that the following
∗
a1
a2
and consider a1 · · · an an+1 ∈ A . Let q0 →
q1 →
holds for large enough X, g(wX v) = P (X).
· · · →an+1 qn+1 be the run and g1 · · · gn+1 be the labels of the transitions. Since qn ∼k−1 a1 · · · an ▷ f (by
Decidability problems for wFO or equivalently for
induction) we get an+1 ▷ qn ∼k−1 a1 · · · an an+1 ▷ f by
weighted aperiodic automata are also open and very

10

interesting. For instance, given a wMSO sentence, is
there an equivalent wFO sentence? Decidability may
indeed depend on the specific semiring
Droste and Gastin [16]
Now, we intend to show that given a Z-polyregular function,
we can decide if it is star-free. Furthermore, we provide a
semantic characterisation of star-free Z-polyregular functions
thanks to the notion of ultimate polynomiality, which is a
generalisation of aperiodicity.
∗

Definition V.6. We say that f : A → Z is ultimately
polynomial if there exists ω ≥ 0 such that for all ℓ ≥ 0, for
all α0 , u1 , α1 , . . . , uℓ , αℓ ∈ A∗ , the function X1 , . . . , Xℓ 7→
Xℓ
1
f (α0 uX
1 α1 · · · uℓ αℓ ) REV3:{what should the notation X1,
..., Xl mean?} gd:{On peut préciser le type de la fonction de Nℓ dans Z.} is a polynomial of Q[X1 , . . . , Xℓ ] for
X1 , . . . , Xℓ ≥ ω.
Example V.7. It is easy to see that u 7→ |u|a ×|u|b is ultimately
polynomial. On the other hand, the function u 7→ (−1)|u| × |u|
is not ultimately polynomial since X 7→ (−1)X X is not a
polynomial, even for X large enough.
We can now state the main result of this section.
Theorem V.8. Let k ≥ 0 and f ∈ Z#MSO k . The following
properties are equivalent:
1) f is star-free Z-polyregular (i.e. f ∈ Z#FO );
2) f ∈ Z#FO k ;
3) f is ultimately polynomial.
Furthermore, this property is decidable and the constructions
are effective.
In order to show this result, we shall introduce the notion of
residual transducer, a machine which describes a Z-polyregular
function in a somehow canonical way. Contrary to the residual
automaton of a language, this machine may not be unique, but
any residual transducer is canonical enough in our context.
Before giving the proof of theorem V.8 in the rest of this
section, we note that it implies an analogue of theorem III.1
for the classes Z#FO k . We are not aware of a direct proof
of corollary V.9, since the proof of the variable minimisation
result for MSO relies on factorisation forests (see section III),
which cannot be defined in FO .
Corollary V.9 (First-order variable minimisation). Let f ∈
Z#FO , then f ∈ Z#FO k if and only if |f (w)| = O(|w|k ).
This property is decidable and the construction is effective.
k

Proof. Let f ∈ Z#FO be such that |f (w)| = O(|w| ). By
theorem III.1 we get f ∈ Z#MSO k , thus by theorem V.8,
f ∈ Z#FO k . All the steps are effective and decidable.
B. Semantic characterization of star-freeness
Now, given f ∈ Z#MSO k , we intend to use its k-residual
transducer in order to decide whether f ∈ Z#FO k . Indeed,
this machine being defined in a semantical way from f , it
contains somehow intrinsic information on its behavior. More
precisely, we show that star-freeness faithfully translates to
a counter-free property of the k-residual transducer, together

with an inductive property of the functions which label its
transitions.
Definition V.10 ([23]). A deterministic automaton (A, Q, q0 , δ)
is counter-free if for all q ∈ Q, u ∈ A∗ , n ≥ 1, if δ(q, un ) = q
then δ(q, u) = q.
We say that a Z#MSO k -transducer is counter-free if its
underlying automaton is so.
Example V.11. The Z#MSO 0 -transducer depicted in fig. 5b
is not counter-free, since δ(q0 , aa) = q0 but δ(q0 , a) ̸= q0 .
The goal of this section is to show theorem V.12. Note that
the semantic characterisation (item 2) is not a side result: it
is needed for the inductive proof of equivalence between the
other items. The authors are not aware of a proof technique
that would avoid it.
Theorem V.12. Let k ≥ 0 and f ∈ Z#MSO k , the following
conditions are equivalent:
1) f is star-free polyregular (i.e. f ∈ Z#FO );
2) f is ultimately polynomial;
3) any k-residual transducer of f is counter-free and has
labels in Z#FO k−1 ;
4) some k-residual transducer of f is counter-free and has
labels in Z#FO k−1 ;
5) f ∈ Z#FO k .
Furthermore, this property is decidable and the constructions
are effective.
Before coming to the proof of theorem V.12, we present three
technical lemmas which are needed to show it by induction on
k ≥ 0. First, we note that a counter-free transducer computes
a star-free function (provided that the labels of its transitions
are star-free).
Lemma V.13. Let k ≥ 0. A counter-free Z#FO k−1 transducer computes a function of Z#FO k . Furthermore, the
conversion is effective.
Next, we show that star-freeness implies ultimate polynomiality. The following result is shown by induction by using
lemma II.16, and the base case is roughly a reformulation
of the fact that a star-free language can be recognized by an
aperiodic monoid.
Lemma V.14. Let f ∈ Z#FO , then f is ultimately polynomial.
Finally, we show that ultimate polynomiality is sufficient to
show that any k-residual transducer is counter-free. lemma V.15
is the key ingredient for showing theorem V.12.
Lemma V.15. Let k ≥ 0. Let f ∈ Z#MSO k which is
ultimately polynomial and T be a k-residual transducer of f .
Then T is counter-free and its label functions are ultimately
polynomial.
Proof. Ultimate polynomiality is preserved under taking linear
combinations and residuals. Hence the function labels of T are
ultimately polynomial (by definition of a k-residual transducer).
It remains to show that T = (A, Q, q0 , δ, H, λ, F ) is counterfree.

11

Let α, u ∈ A∗ and suppose that δ(q0 , α) = δ(q0 , αun ) for D. Star-free Matrix Representations
some n ≥ 1. We want to show that δ(q0 , αu) = δ(q0 , α). Lemma V.17. The following are equivalent for every map
Since δ(q0 , α) = δ(q0 , αunX ) and δ(q0 , αu) = δ(q0 , αunX+1 ) presentable map f (i)
for all X ≥ 1, it is enough to show that δ(q0 , αunX+1 ) =
1) f is ultimately polynomial with one variable,
δ(q0 , αunX ) for some X ≥ 1.
2) f is presentable with eigenvalues, in {0, 1}
Let ω ≥ 1 given by the definition of ultimate polynomiality
3) f is star-free Z-polyregular
for f . We want to show that (αunω+1 ▷ f ) ∼k−1 (αunω ▷ f ),
i.e. |(αunω+1 ▷ f )(u) − (αunω ▷ f )(u)| = O(|u|k−1 ) since (i) =⇒ (ii). Consider a minimal presentation of f using
the residuals belong to Z#MSO . For this, let us pick any (s, (Ma )a∈A , t). Then consider a matrix Mw , λ a complex
α0 , u1 , α1 , · · · , uk , αk ∈ A∗ . By lemma III.7, it is sufficient eigenvalue of Mw , and x a complex eigenvector associated to
λ. Because the presentation
to show that:
Pp is minimal, there exists numbers
µ
∈
C
such
that
x
=
i
j=1 µj Muj t. Similarly, there exists
Xk
1
Pk
|(αunω ▷ f − αunω+1 ▷ f )(α0 uX
1 · · · uk αk ))|
numbers νi ∈ C such that xt = i=1 νi sMvi .
= O((X1 + · · · + Xk )k−1 )
Because
f
is
ultimately
polynomial,
for
all
Xk
1
X, X1 , · · · , Xk ≥ ω, f (αuX α0 uX
·
·
·
u
α
)
is
a
k
1
k
polynomial P (X, X1 , . . . , Xk ). Our goal is to show
that |P (nω, X1 , . . . , Xk ) − P (nω + 1, X1 , . . . , Xk )| =
O(|X1 + · · · + Xk |k−1 ). Since f ∈ Z#MSO k , we have
|P (X, X1 , . . . , Xk )| = O((X + X1 + · · · + Xk )k ). Thus
by lemma III.24, P has degree at most k, hence it can be
rewritten under the form P0 + XP1 + · · · + X k Pk where
Pi (X1 , . . . , Xk ) has degree at most k − i. Therefore:
|P (nω, X1 , . . . , Xk ) − P (nω + 1, X1 , . . . , Xk )|
Pk
i
i
=
i=1 Pi (X1 , . . . , Xk )((nω) − (nω + 1) )
Pk
≤ i=1 |Pi (X1 , . . . , Xk )|(nω + 1)i
since the term P0 vanishes when doing the subtraction. The
result follows since the polynomials Pi for 1 ≤ i ≤ k have
degree at most k − 1.
Now, we have all the elements to give an inductive proof of
theorem V.12.
Proof of theorem V.12. The (effective) equivalences are shown
by induction on k ≥ 0. For item 1 =⇒ item 2 we apply
lemma V.14. For item 2 =⇒ item 3, we use lemma V.15
which shows that any k-residual transducer of f is counter-free
and has ultimately polynomial labels. Since these labels are
in Z#MSO k−1 , then by induction hypothesis they belong to
Z#FO k−1 . For item 4 =⇒ item 5 we use lemma V.13. The
two remaining implications are obvious.
It remains to see that this property can be decided, which
is also shown by induction on k ≥ 0. Given f ∈ Z#MSO k ,
we can effectively build a k-residual transducer of f by
lemma IV.16. If it is not counter-free, the function is not
star-free polyregular. Otherwise, we can check by induction
that the labels belong to Z#FO k−1 (since they belong to
Z#MSO k−1 ).
C. Star-free pebble transducers
see [9, page 13]
Proposition V.16. A funciton f is the composition P
of a firstorder polyregular function g : A∗ → {−1, 1} with
if and
only if it is a star-free Z-polyregular function.

xt MwX x = λX ||x||
=

p
k X
X

µj νi sMvi wX uj t

i=1 j=1

Because ||x|| =
̸ 0 (it is an eigenvector), and sMvi wX uj t is
a Z-polynomial, this implies that λX is a constant function.
This only happens when λ ∈ {0, 1}.
(ii) =⇒ (iii). Let us prove that the computed function is
ultimately polynomial with Q coefficients.
Because the eigenvalues of the matrices Mw are all in
{0, 1}, there exists a Q matrix P such that T := P Mw P −1 is
upper triangular with diagonal values in {0, 1}. In particular,
MwX = P −1 T X P , but a simple induction proves that T X
contains only Q polynomials in X for large enough X, hence
so does MwX . Pumping multiple patterns at once only computes
sums of products of Q polynomials, hence the function is
ultimately polynomial. Thanks to theorem V.12, it is star-free
Z-polyregular.
(iii) =⇒ (i). Using theorem V.12, we know that f is ultimately polynomial, hence ultimately polynomial in a single
variable too.
We also give a similar characterisation for star-free Zpolyregular functions, that were defined using first-order logics,
which justifies the “star-free” terminology.
Theorem V.18. The class of star-free Z-polyregular functions
is the smallest class of functions containing the indicator
functions of star-free languages and closed under taking
external products, sums, and Cauchy products. The conversions
are effective.
Example V.19. Let A = {a, b}. Then the function
1A∗ a ⊗ 1A∗ : w 7→ |w|a belongs to Z#FO 1 , and the function
1A∗ a ⊗ 1A∗ ⊗ 1bA∗ + 1A∗ b ⊗ 1A∗ ⊗ 1aA∗ : w 7→ |w|a × |w|b
belongs to Z#FO 2 .
VI. O UTLOOK
This paper describes a robust class of functions, which admits
three characterizations in terms of logics, rational expressions
and (canonical) transducers. Furthermore, two natural class
membership problems (variable minimisation and first-order
definability) are shown decidable. Interestingly, the variable

12

minimisation result also holds for the subclass of star-free
However, we have no logical counterpart to this result. A
functions. We believe that these results together with the possibility would be to notice that in Z#MSO , we only allow
technical tools introduced to prove them pave the way towards first-order variables. If we write Z#MSO FO for Z#MSO
a better understanding of classes of Z- and N-polyregular and Z#FO FO for Z#FO , this leaves the question of what
functions. Now, let us discuss a few tracks which seem to be would Z#FO MSO and Z#MSO MSO compute.
interesting.
Proposition VI.2. For every function f : A∗ → Z, the
Weaker logics.: Boolean combinations of existential first- following are equivalent:
order formulas define a well-known subclass of first-order
• f is a Z-rational series,
logic, often denoted B(∃ FO ). Over finite words, B(∃ FO )MSO
• f ∈ Z#MSO
,
sentences describe the celebrated class of piecewise testable
MSO
• f ∈ Z#FO
.
languages (see e.g. [24]). In our quantitative setting, one could
define for all k ≥ 0 the class of linear combinations of the Proof. One direction, given an MSO formula with set variables.
counting formulas from B(∃ FO )k , as we did for Z#MSO k We build an automata with states that are the MSO -types of
and Z#FO k . While this class seems to be a good candidate for depth k (where k is the depth of the given formula). Reading
piecewise testable Z-polyregular functions, it does not admit one letter, we add a transition q →a q ′ whenever one can go
a variable minimisation result depending on the growth rate from q to q ′ by adding a at the end of some of the sets (putting
of the functions. Indeed, let A := {a, b} and consider the the appropriate weight).
For the other direction, we assume the automata has only
indicator function 1aA∗ = #φ for φ(x) := a(x) ∧ ∀y.y ≥
x ∈ B(∃ FO )1 . Even if 1aA∗ has a finite image, it cannot transitions with weight 1 or −1. We then build a formula φ+
q
be written as a linear combination of counting P
formulas from that takes as input sets, and checks whether those are a valid
n
B(∃ FO )0 . Assume the converse, then 1aA∗ = i=1 δi Li for positive run (as a set of taken transitions) in the automata
some piecewise testable languages Li . This would imply that ending in state q. Similarly, we build φ−
q for a run that is
negative. We obtain the appropriate function by a simple linear
aA∗ is piecewise testable, a contradiction.
Star-free N-polyregular functions.: A very natural question combination.
Notice that this sentence lies in FO with MSO free variables.
is, given an N-polyregular function, to determine whether it
can be rewritten as a star-free N-polyregular function, i.e. an
element of SpanN (#φ : φ ∈ FO k , k ≥ 0). We conjecture that
Polynomial functions and sequential products.: It is worth
star-free N-polyregular functions are exactly the N-polyregular mentioning that the model of Z-polyregular functions as
functions which are star-free Z-polyregular.
defined here does not coincide with what is sometimes
However, the techniques of this paper cannot be applied called polynomial functions [25, Theorem 3.2]. The class Zdirectly to solve this problem, since a residual automaton (see polyregular functions strictly contains the class of polynomial
section V) of a N-polyregular function may need labels which functions with value in Z.
are not N-polyregular, or even not nonnegative. In other words,
replacing the output group by an output monoid seems to
prevent from building canonical representations.
Star-free Z-rational series.: In fig. 1, there is no equivalent
of the class Z#FO among the whole class of Z-rational series.
The authors are not aware of a way to define a class of starfree Z-rational series, neither with logics nor with rational
expressions. Indeed, allowing the use of Kleene star for rational
series enables to build the indicator functions of all regular
languages. However, it seems natural to say that w 7→ 2|w|
should be a star-free Z-rational series, while w 7→ (−2)|w|
should not be star-free.
Looking back at the characterisation of star free Zpolyregular functions through matrices, we conjecture that
the “correct” notion would be those where the eigenvalues are
positive real numbers. This has the virtue of being a correct
generalisation:
Lemma VI.1. Let f be computable using a Z weighted
automata. The following are equivalent, and if f satisfies
any of them, it is called a ”star-free” function.
1) f the eigenvalues of the matrices of the weighted
automata are natural numbers,
2) For every pattern wX̄ , f (wX̄ ) is asymptotically an
element of SpanC (X k , k X : k ∈ N).

13

R EFERENCES
[1] Rajeev Alur and Pavol Cerný. Expressiveness of streaming string
transducers. In IARCS Annual Conference on Foundations of Software
Technology and Theoretical Computer Science, FSTTCS 2010, volume 8
of LIPIcs, pages 1–12. Schloss Dagstuhl.
[2] Jason P. Bell. A gap result for the norms of semigroups of matrices.
Linear Algebra and its Applications, 402:101–110, 2005. URL: https:
//www.sciencedirect.com/science/article/pii/S0024379504005300, doi:
https://doi.org/10.1016/j.laa.2004.12.007.
[3] Jason P. Bell, Michael Coons, and Kevin G. Hare. Growth degree
classification for finitely generated semigroups of integer matrices.
Semigroup Forum, 92(1):23–44, February 2016. doi:10.1007/
s00233-015-9725-1.
[4] Jean Berstel and Christophe Reutenauer. Rational series and their
languages, volume 12. Springer-Verlag, 1988.
[5] Jean Berstel and Christophe Reutenauer. Noncommutative rational series
with applications, volume 137. Cambridge University Press, 2011.
[6] Mikolaj Bojańczyk. Transducers of polynomial growth. In Proceedings
of the 37th Annual ACM/IEEE Symposium on Logic in Computer Science,
pages 1–27, 2022.
[7] Mikolaj Bojańczyk, Sandra Kiefer, and Nathan Lhote. String-to-string
interpretations with polynomial-size output. In 46th International Colloquium on Automata, Languages, and Programming, ICALP 2019, pages
106:1–106:14, 2019. doi:10.4230/LIPIcs.ICALP.2019.106.
[8] Mikołaj Bojańczyk, Mathias Samuelides, Thomas Schwentick, and Luc
Segoufin. Expressive power of pebble automata. In International
Colloquium on Automata, Languages, and Programming, pages 157–
168. Springer, 2006.
[9] Mikołaj Bojańczyk. Polyregular Functions, 2018. URL: https://arxiv.org/
abs/1810.08760, doi:10.48550/ARXIV.1810.08760.
[10] Christian Choffrut and Serge Grigorieff. Uniformization of rational
relations. In Jewels are Forever, pages 59–71. Springer, 1999.
[11] Thomas Colcombet. Green’s relations and their use in automata theory.
In International Conference on Language and Automata Theory and
Applications, pages 1–21. Springer, 2011.
[12] Gaëtan Douéneau-Tabot. Pebble transducers with unary output. In 46th
International Symposium on Mathematical Foundations of Computer
Science, MFCS 2021, August 23-27, 2021, Tallinn, Estonia, 2021.
[13] Gaëtan Douéneau-Tabot, Emmanuel Filiot, and Paul Gastin. Register
transducers are marble transducers. In 45th International Symposium on
Mathematical Foundations of Computer Science, MFCS 2020, August
24-28, 2020, Prague, Czech Republic, 2020.
[14] Gaëtan Douéneau-Tabot. Hiding pebbles when the output alphabet is
unary. In 49th International Colloquium on Automata, Languages, and
Programming, ICALP 2022, 2022.
[15] Manfred Droste and Paul Gastin. Weighted automata and weighted logics.
In International Colloquium on Automata, Languages, and Programming,
pages 513–525. Springer, 2005.
[16] Manfred Droste and Paul Gastin. Aperiodic weighted automata
and weighted first-order logic. In 44th International Symposium on
Mathematical Foundations of Computer Science, MFCS 2019, volume
138 of LIPIcs, pages 76:1–76:15. Schloss Dagstuhl, 2019.
[17] Joost Engelfriet and Hendrik Jan Hoogeboom. MSO definable string
transductions and two-way finite-state transducers. ACM Transactions
on Computational Logic (TOCL), 2(2):216–254, 2001.
[18] Emmanuel Filiot, Olivier Gauwin, and Nathan Lhote. Aperiodicity of
rational functions is pspace-complete. In 36th IARCS Annual Conference
on Foundations of Software Technology and Theoretical Computer Science
(FSTTCS 2016). Schloss Dagstuhl–Leibniz-Zentrum fuer Informatik,
2016.
[19] Emmanuel Filiot, Olivier Gauwin, Nathan Lhote, and Anca Muscholl.
On canonical models for rational functions over infinite words. In 38th
IARCS Annual Conference on Foundations of Software Technology and
Theoretical Computer Science (FSTTCS), volume 122. Schloss Dagstuhl–
Leibniz-Zentrum fuer Informatik, 2018.
[20] Paul Gastin and Benjamin Monmege. Adding pebbles to weighted
automata: Easy specification & efficient evaluation. Theoretical Computer
Science, 534:24–44, 2014.
[21] Raphaël M. Jungers, Vladimir Protasov, and Vincent D. Blondel. Efficient
algorithms for deciding the type of growth of products of integer
matrices. Linear Algebra and its Applications, 428(10):2296–2311,
May 2008. URL: https://www.sciencedirect.com/science/article/pii/
S0024379507003436, doi:10.1016/j.laa.2007.08.001.
[22] J.A. Makowsky. Algorithmic uses of the feferman–vaught theorem. Annals of Pure and Applied Logic, 126(1):159–213, 2004.
Provinces of logic determined. Essays in the memory of Alfred

[23]
[24]
[25]

[26]
[27]
[28]
[29]
[30]

Tarski. Parts I, II and III. URL: https://www.sciencedirect.com/
science/article/pii/S0168007203001003, doi:https://doi.org/
10.1016/j.apal.2003.11.002.
Robert McNaughton and Seymour A Papert. Counter-Free Automata.
The MIT Press, 1971.
Dominique Perrin and Jean-Eric Pin. First-order logic and star-free sets.
Journal of Computer and System Sciences, 32(3):393–406, 1986.
Jean-Eric Pin and Christophe Reutenauer. A Mahler’s Theorem for
Word Functions. In 46th ICALP (ICALP 2019), Patras, Greece,
July 2019. URL: https://hal.archives-ouvertes.fr/hal-02422662, doi:
10.4230/LIPIcs.ICALP.2019.125.
Marcel Paul Schützenberger. Finite counting automata. Information and
control, 5(2):91–107, 1962.
Dana Scott. Some definitional suggestions for automata theory. Journal
of Computer and System Sciences, 1(2):187–212, 1967.
John C. Shepherdson. The reduction of two-way automata to one-way
automata. IBM Journal of Research and Development, 3(2):198–200,
1959.
Imre Simon. Factorization forests of finite height. Theor. Comput. Sci.,
72(1):65–94, 1990. doi:10.1016/0304-3975(90)90047-L.
Andreas Weber and Helmut Seidl. On the degree of ambiguity of finite
automata. Theoretical Computer Science, 88(2):325–349, 1991.

14

A PPENDIX

15

A. Proof of proposition II.6
Proof of ⇒. Let f ∈ Z#MSO k , it is written f =
f=

n
X

Pn

i=1 δi #φi

with φi ∈ MSO k . We can decompose the sum into:

max(δi , 0)#φi −

n
X

i=1

|

− min(δi , 0)#φi

i=1

{z

:=f+

|

}

{z

}

:=f−

Note that f+ and f− are N-polyregular functions, since they are N-combinations of counting formulas. In particular, there
exists a polyregular function g+ : A∗ → {1}∗ such that |g+ (w)| = f+ (w) and a polyregular function g− : A∗ → {−1}∗ such
that |g− (w)| = f− (w). Now, let us write g(w) = g+ (w) · g− (w). This function is polyregular and satisfies σ ◦ g = f .
Proof of ⇐. Let us consider a polyregular function g : A∗ → {−1, 1}∗ . The maps g+ : w 7→ |g(w)|1 and g− : w 7→ |g(w)|−1
are polyregular functions with unary output (since they correspond to a post-composition by the regular function which removes
some letter, and polyregular functions are closed under post-composition by a regular function [9]). Hence g− and g+ are in
Z#MSO , and σ ◦ g = g+ − g− lies in Z#MSO too.
B. Proof of claim II.15
Since (λf + µg) ⊗ h = λ(f ⊗ g) + µ(g ⊗ h) for f, g, h : A∗ → Z and λ, µ ∈ Z, it is sufficient to show the result for f = #φ
and g = #ψ with φ ∈ MSO k and ψ ∈ MSO ℓ (resp. φ ∈ FO k and ψ ∈ FO ℓ ). This follows by expanding the definitions of #
and ⊗ .
C. Proof of lemma II.16
Let φ(x1 , . . . , xk ) be a formula, then:
#φ(w) =

X

X

^

#(φ ∧

∅⊊P ⊆{1,...,k} w=uv

(xi = |u|) ∧ (

^

xj > |u|))(uv).

j̸∈P

i∈P

This is obtained because every valuation has a set P of variables that are minimal with respect to the ordering of the word w.
P
Using the celebrated
Feferman-Vaught
technique [22], we can (effectively) build a sentence φP
1 and a formula φ2 such that
V
V
P
uv, ⃗x |= φ ∧ i∈P (xi = |u|) ∧ ( j̸∈P xj > |u|) if and only if u |= φP
and
v,
(x
)
|=
φ
.
As
a
consequence:
i i̸∈P
1
2
#φ(w) =

k X
X

#φ1 (u) × #φ2 (v).

i=1 w=uv
P
Notice that φP
1 has no free variables, φ2 has k − |P | ≤ k − 1 free-variables, and that the Feferman–Vaught theorem preserves
FO (resp. MSO ) formulas.

D. Proof of claim III.19
The set Skel (skel-root (x)) is a binary tree of height at most d. Moreover, every node t in F has at most d parents, 2 siblings,
2 siblings for its parent. As a consequence, x has at most 2d × 2d × (d + 4) dependent leaves in any forest F of height at most
d.
E. Proof of lemma III.20
First, we use the lexicographic order to find the first pair (xi , xj ) that is dependent in the tuple ⃗x. This allows to partition
our set of valuations as follows:
{ ⃗x ∈ Leaves(F ) : F, ⃗x |= ψ ∧ sym-dep (⃗x) }
]
=
{ ⃗x ∈ Leaves(F ) : F, ⃗x |= ψ ∧ sym-dep (xi , xj ) ∧

^

1≤i<j≤n

=

]

¬ sym-dep (xk , xl ) }

(k,l)<lex (i,j)

^

{ ⃗x ∈ Leaves(F ) : F, ⃗x |= ψ ∧ xj depends-on xi ∧

1≤i<j≤n

¬ sym-dep (xk , xl ) }

(k,l)<lex (i,j)

|

{z

:=ψi→j (⃗
x)

^

∪ { ⃗x ∈ Leaves(F ) : F, ⃗x |= ψ ∧ xi depends-on xj ∧

}
¬ sym-dep (xk , xl ) }

(k,l)<lex (i,j)

|

{z

:=ψi←j (⃗
x)

}

16

P
As a consequence, #(ψ ∧ sym-dep ) = 1≤i<j≤n #ψi→j + #ψi←j − #ψi→j ∧ ψi←j . We can now rewrite this as an infinite
sum of functions in Z#MSO k−1 , using quantifiers of the form ∃=l x.ψ to denote the fact that there exists exactly l different
values for x so that ψ(x) holds (which is expressible at every fixed l).
X
X
#(ψ ∧ sym-dep ) =
l × #(∃=l xj .ψi→j )
l,p,q≥0 1≤i<j≤n

+ p × #(∃=p xi .ψi←j )
− q × #(∃=q xi .ψi→j ∧ ψi←j )
Thanks to claim III.19, there exists a bound Nd over the maximal number of nodes that are dependent to a fixed node in
a forest of depth at most d. Hence, the above sum can be truncated to l, p, q ≤ Nd , which is a finite linear combination of
elements in Z#MSO k−1 .
F. Proof of claim III.15
First of all, given a leaf x ∈ Leaves(F ), Skel (x) = {x} contains x. Hence, every leaf is contained in at least one skeleton.
Assume that t and t′ are two nodes such that Skel (t) and Skel (t′ ) contains x. As Skel (t) contains only children of t, one
deduces that x is a children of t and t′ . Because F is a tree, parents of x are totally ordered by their height in the tree. As a
consequence, without loss of generality, one can assume that t is a parent of t′ . Because Skel (t) is a subforest of F containing
x, it must contain t′ . Now, by definition of Skel , whenever t′ ∈ Skel (t), we have Skel (t′ ) ⊆ Skel (t).
G. Proof of lemma III.23
To construct such a pumping family, we will rely on the fact that independent tuples of leaves have a very specific
behaviour with respect to the factorisation forest. Given a node t, we write start (t) := min≤ {y ∈ Leaves(F ) ∩ Skel (t))} and
end (t) := max≤ {y ∈ Leaves(F ) ∩ Skel (t))}.
Claim A.1. Let ⃗x be an independent tuple of k ≥ 1 leaves in a forest F ∈ F µd factorising a word w. Let ⃗t be the
vector of nodes such that ti := skel-root (xi ). One can order the leaves according to their position in the word w so that
1 < start (t1 ) ≤ end (t1 ) < · · · < start (tk ) ≤ start (tk ) < |w|.
Proof. Assume by contradiction that there exists a pair i < j such that start (tj ) ≥ end (ti ). Let us write sj the first leaf
of Skel (tj ) and ei the last leaf of Skel (ti ). We know that xi ≤ sj ≤ ei ≤ xj . This implies that skel-root (xj ) observes
skel-root (xi ) or skel-root (xj ) observes skel-root (xi ), which contradicts the independence of ⃗x.
Assume by contradiction that there exists i such that start (ti ) = 1 (resp. end (ti ) = |w|). Then skel-root (xi ) is the root of
F , hence ⃗x is a dependent tuple, which is absurd.
⃗ ordered by their position in the word, let us define m0 :=
Given an independent tuple ⃗x, with skel-root (⃗x) = nod,
µ(w1 . . . wstart (t1 )−1 ), mk := µ(wend (tk )+1 . . . w|w| ) and mi := µ(wend (tk )+ . . . wstart (ti+1 )−1 ) for 1 ≤ i ≤ k − 1.
Definition A.2 (Type of and indpendent valuation). Let F ∈ F µd factorising a word w, ⃗x be an independent tuple of leaves
in F , and ⃗t = skel-root (⃗x). Without loss of generality assume that the nodes are ordered by start . The type s-type (⃗t) in
the forest F is given by the tuple (m0 , [Skel (t1 )], m1 , . . . , mk−1 , [Skel (tk )], mk ), where [Skel (ti )] is the subforest of F that
Skel (ti ) represents, coloured with the elements of the monoid corresponding to each node.
At depth d, there are finitely many possible types for tuples of k nodes, which we collect in the set Types d,k . Moreover,
given a type T ∈ Types d,k , one can build the MSO formula s-type =T (⃗t) over F µd that tests whether a tuple of nodes t1 , . . . , tk
is of type T , and can be obtained as skel-root (⃗x) for some tuple ⃗x of independent leaves. The key property of types is that
counting types is enough to count independent valuations for a formula ψ ∈ INV , as precised in the following lemma.
Lemma A.3. Let ψ(x1 , . . . , xk ) ∈ INV . There are computable coefficients λT ∈ Z, such that
X
#(ψ ∧ ¬ sym-dep ) =
λT #(s-type =T (⃗t))
T ∈Types d,k

Proof.
Claim A.4. Let T ∈ Types d,k , F ∈ F µd , ⃗x and ⃗y be two k-tuples of independent leaves of F such that
s-type (skel-root (x1 ), . . . , skel-root
Sk (xk )) = s-type (skel-root (y1 ), . . . , skel-root (ySkk)) = T . There exists a bijection σ : L1 →
L2 , where L1 := Leaves(F ) ∩ i=1 Skel (skel-root (xi )) and L2 := Leaves(F ) ∩ i=1 Skel (skel-root (yi )), such that for every
z ∈ Lk1 , for every formula ψ ∈ INV k , F |= ψ(z) if and only if F |= ψ(σ(z)).
Proof. Because of the type equality, we know that Skel (skel-root (xi )) and Skel (skel-root (yi )) are isomorphic for 1 ≤ i ≤ k.
As the skeletons are disjoint in an independent tuple, this automatically provides the desired bijection σ.

17

Let us now prove that σ preserves the semantics of invariant formulas. Notice that this property is stable under disjunction,
conduction and negation. Hence, it suffices to check the property for the following three formulas between m (x, y), left m (x)
and right m (y).
We know that the relative ordering of the nodes is preserved by σ, and skeletons are obtained by removing inner idempotent
nodes, hence the evaluation of µ(wi . . . wj ) only depends on the skeleton of wi , the one of wj , and the element of the monoid
separating them, which is contained in the type T .
Using the claim, we can now proceed to prove lemma A.3.
X
1F |=ψ(⃗x)
#ψ ∧ ¬ sym-dep (F ) =
⃗
x indep

=

X

X

X

1F |=ψ(⃗x) 1⃗t=skel-root (⃗x) 1s-type =T (⃗t)

T ∈Types d,k ⃗t∈Nodes(F ) ⃗
x indep


=

X

X

1s-type =T (⃗t) 

T ∈Types d,k ⃗t∈Nodes(F )

=

X

X


X

1F |=ψ(⃗x) 1⃗t=skel-root (⃗x) 

⃗
x indep

1s-type =T (⃗t) λT

T ∈Types d,k ⃗t∈Nodes(F )

=

X

λT #(s-type =T (⃗t))

T ∈Types d,k

The behaviour of the formulas s-type =T is much more regular and allows us to extract pumping families that clearly
distinguishes different types.
Lemma A.5 (Pumping Lemma). Let T ∈ Types d,k . There exists a pumping family (wX̄ , F X̄ ), such that for every type
T ′ ∈ Types d,k , #( s-type =T ′ (⃗t))(F X̄ ) is asymptotically a Z-polynomial in X̄ that has non-zero coefficient for X1 . . . Xn if
and only if T = T ′ .
Proof. Let T be a type, it is obtained by considering some forest F ∈ F µd factorising a word w. And some tuple ⃗x of
independent leaves in F . Let us construct F X̄ obtained by replacing the subtree of ti := skel-root (xi ) by the repetition of Xi
times Si := Skel (skel-root (xi )).
Recall that µ(word (Si )) = µ(word (Fi )) where Fi is the subforest of F rooted in ti as we only remove inner idempotent
nodes. As a consequence, replacing the subforest Fi by Si still provides a valid factorisation forest for a subword of w.
Now, as skel-root (xi ) cannot be the root of the forest F and is the highest parent of xi that is not a leftmost or rightmost
child, it must be the immediate inner child of an idempotent node in F . As a consequence, µ(word (Si )) is an idempotent, and
one can repeat 0 or more times the forest Si in F while preserving the fact that it is a valid factorisation forest. Because the
leaves are independent, these repetitions are done over disjoint factors of the word w, hence preserving the validity of the
global factorisation forest.
Notice that F X̄ is the factorisation forest of the word wX̄ := α0 (u1 )X1 α1 . . . αk−1 (uk )Xk αk where ui = word (Si ),
αi = wend (ti )+1 . . . wstart (ti )−1 for 2 ≤ i ≤ k − 1, α0 = w0 . . . wstart (t1 )−1 , and αk = wend (tk )+1 . . . w|w| are non-empty factors
of w.
Let T ′ ∈ Types d,k be another type and let us count the number of valuations for s-type =T ′ in F X̄ . Let us write E for the
set of nodes in F X̄ that are not appearing in any of the Xi repetitions of Si , for 1 ≤ i ≤ k. The set E has a size bounded
independently of X1 , . . . , Xk . To a tuple ⃗t satisfying s-type =T ′ , one can associate the mapping ρ⃗t : {1, . . . , k} → {1, . . . , k}⊎E,
so that ρ⃗t (i) = ti when ti ∈ E, and ρ⃗t (i) = j when ti is a node appearing in one of the Xj repetitions of the skeleton Si
(there can be at most one j satisfying this property).
Notice that if ⃗t satisfies s-type =T ′ and that ρ⃗t (i) = j, then ti must be the root of one of the Xj copies of Sj in F X̄ . Indeed,
⃗t is obtained as skel-root (⃗y ) for some independent tuple ⃗y of leaves. Hence, ti = skel-root (yi ) which belong to some copy of
Sj , hence ti must be the root of this copy of Sj .
Given a map ρ : {1, . . . k} → {1, . . . , k} ⊎ E one can build the set Cρ of all vectors ⃗t satisfying s-type =T ′ such that ρ⃗t = ρ.
This allows us to rewrite the number of such vectors as a finite sum:
X
#( s-type =T ′ (⃗t))(F X̄ ) =
#C ρ
ρ : {1,...,k}→{1,...,k}⊎E

Claim A.6. For every ρ : {1, . . . , k} → {1, . . . , k} ⊎ E, Cρ is asymptotically a Z-polynomial in X̄, with a non-zero coefficient
for X1 . . . Xk if and only if ρ(i) = i for 1 ≤ i ≤ k.
Proof. Assume that Cρ is non-empty. Then choosing a vector ⃗t ∈ Cρ is done by fixing the image of ti when ρ(i) ∈ E, and
selecting pj := |ρ−1 ({j})| non consecutive copies of Sj among among the Xj copies available.

18

The number
of ways one can select p non consecutive nodes in among X nodes is (for large enough X) the binomial number

, as it is the same as selecting p positions among X − p + 1 and then adding p − 1 separators.

j +1
As a consequence, the size of Cρ is asymptotically a product of Xj −p
for the non-zero pj , which is a Z-polynomial in
pj
X1 , . . . , Xk . Moreover, it has a non-zero coefficient for X1 . . . Xk if and only if pj ̸= 0 for 1 ≤ j ≤ k, which is precisely
when ρ(i) = i.
X−p+1
p

We have proven that #( s-type =T ′ (⃗t))(F X̄ ) is a Z-polynomial in X1 , . . . , Xk , and that the only term possibly having a
non-zero coefficient for X1 . . . Xk is Cid . Notice that if Cid is non-zero, we immediately conclude that T = T ′ .
We now have all the ingredients to prove lemma III.23, allowing us to pump functions built by counting independent tuples
of invariant formulas.
Let k ≥ 1, and findep be a linear combination of #ψi ∧ ¬ sym-dep , where ψi ∈ INV has k free variables. Assume moreover
that findep ̸= 0.
⃗
PThanks to lemma A.3, every #ψi ∧ ¬ sym-dep can be written as a linear combination of #s-type =T (t), hence findep =
⃗
λ
#s-type
(
t
),
and
the
coefficients
λ
are
computable.
T
=T
T
T ∈Types d,k
Since findep ̸= 0, there exists T ∈ Types d,k such that λT ̸= 0. Using lemma A.5, there exists a pumping family (wX̄ , F X̄ )
for T . In particular, f (F X̄ ) is asymptotically a Z-polynomial in X1 . . . Xk , and its coefficient in X1 . . . Xk is the sum of the
coefficients in X1 . . . Xk of the polynomials #s-type =T ′ (F X̄ ) which is non-zero if and only if T = T ′ . Hence, f (F X̄ ) is
asymptotically a Z-polynomial with a non-zero coefficient for X1 . . . Xk .
As a side result, we have proven that a linear combination of #s-type =T is the constant function 0 if and only if all the
coefficient are 0, which is decidable.
H. Proof of lemma III.24
We first introduce the following claim
Claim A.7. Let P ∈ R[X1 , . . . , Xn ] which evaluates to 0 over Nn , then P = 0.
Proof. The proof is done by induction on the number n of variables. If P has one variable and P|N = 0, then P has infinitely
many roots and P = 0. Now, let P having n+1 variables, and such that P (x1 , . . . , xn , xn+1 ) = 0 for all (x1 , . . . , xn+1 ) ∈ Nn+1 .
By induction hypothesis, P (X1 , . . . , Xn , xn+1 ) = 0 for all xn+1 ∈ N, hence P = 0.
Now, we are ready to prove lemma III.24. If P = 0, then deg P ≤ deg Q. Otherwise, let us write P = P1 + P2 with P1
containing all the terms of degree exactly deg(P ) in P .
Because P1 is a non-zero polynomial, there exists a tuple (x1 , . . . , xn ) ∈ N such that α := P1 (x1 , . . . , xn ) ̸= 0 (claim A.7).
Let us now consider R(Y ) := P (U x1 , . . . , U xn ), and S(Y ) := Q(Y x1 , . . . , Y xn ). Notice that R(Y ) is a polynomial in Y of
degree exactly deg(P ) whose term of degree deg(P ) is αY deg(P ) . Furthermore, S(λ) is a polynomial in Y of degree at most
deg(Q). Since |R(Y )| ∼+∞ |α|Y deg(P ) , and C|S(Y )| ∼+∞ C ′ Y deg(S) ≤ C ′ Y deg(Q) , we conclude that deg(P ) ≤ deg(Q).
I. Proof of claim IV.7
By expanding the definitions we note that a ▷ (1L ⊗ g) = (a ▷ 1L ) ⊗ g + 1L (ε) × (a ▷ g) for all a ∈ A. By claim IV.2 we
get a ▷ g ∈ Z#MSO k , hence a ▷ (1L ⊗ g) ∼k (a ▷ 1L ) ⊗ g. The result follows by induction since a ▷ 1L = 1a−1 L and by
claim IV.6.
J. Proof of lemma IV.8
We first note that u ▷ (δf + ηg) = δ(u ▷ f ) + η(u ▷ g), for all f, g : A∗ → Z, δ, η ∈ Z and u ∈ A∗ . Hence it suffices to show
that lemma IV.8 holds on a set S of functions such that SpanZ (S) = Z#MSO k . For k = 0, we can chose S := {1L : L regular}.
As observed above, we have u ▷ 1L = 1u−1 L and the result holds since regular languages have finitely many residual languages.
For k ≥ 1, we can choose S := {1L ⊗ g : g ∈ Z#MSO k−1 , L regular} by lemma II.16. Let 1L ⊗ g ∈ S. Then by claim IV.7
we get u ▷ (1L ⊗ g) ∼k−1 (u ▷ 1L ) ⊗ g = 1u−1 L ⊗ g. Since a regular language has finitely many residual languages, there are
finitely many ∼k−1 -equivalence classes for the residuals of 1L ⊗ g.
K. Proof of corollary IV.18
lemma IV.16 shows that any function from Z#MSO k is computed by its k-residual transducer. Conversely, given a
Z#MSO k−1 -transducer, it is easy to write its function as a linear combination of elements of the form 1L ⊗ g, where g is the
label of a transition, thus in Z#MSO k−1 .

19

L. Proof of corollary IV.19
Every map in Z#MSO k has finitely many residuals up to ∼k−1 thanks to lemma IV.8. We now prove the converse
implication. Let f such that Res (f )/ ∼k−1 is finite. By lemma IV.16 one can compute a k-residual transducer of f . In
particular, the transitions of this transducer are in SpanZ (Res (f )) ∩ Z#MSO k−1 ⊆ Z#MSO k−1 . As a consequence, this is a
Z#MSO k−1 -transducer. Thanks to corollary IV.18, f ∈ Z#MSO k .
M. Proof of lemma V.13
Let T = (A, Q, q0 , δ, λ) be such a transducer computing a function f ∈ Z#MSO k . Since the deterministic automaton
(A, Q, q0 , δ) is counter-free, then by [23] for all q ∈ Q the language Lq := {u : δ(q0 , u) = q} is star-free. So is Lq a for all
a ∈ A. Now observe that:
X
f=
1Lq a ⊗ λ(q, a).
q∈Q
a∈A

We conclude thanks to eq. (1).
N. Proof of lemma V.14
It is easy to see that ultimate polynomiality is preserved under taking sums and external products. Hence by eq. (1), it
is sufficient to show that for all k ≥ 0 and all L0 , . . . , Lk star-free languages, the function 1L0 ⊗ · · · ⊗ 1Lk is ultimately
polynomial. We show this result by induction on k ≥ 0. For the base case, let µ : A∗ → M be a morphism into an aperiodic
′
monoid which recognizes L0 . Let ω be the idempotence index of M , then for all m ∈ M, X, X ′ ≥ ω, mX = mX . Now, let
Xℓ
1
ℓ ≥ 0 and α0 , u1 , α1 , . . . , uℓ , αℓ ∈ A∗ . Then for X1 , . . . , Xℓ ≥ ω we have that µ(α0 uX
1 α1 · · · uℓ αℓ ) is constant. Hence 1L0
is ultimately polynomial (in fact “ultimately constant” since the former expression is constant).
Now, let us consider g := f ⊗ 1L where f : A∗ → Z are ultimately polynomial and L is star-free. By induction
hypothesis and thanks to the base case, there exists ω ≥ 0 such that for all ℓ ≥ 0, α0 , u1 , α1 , . . . , uℓ , αℓ ∈ A∗ , and
Xℓ
Xℓ
X1
1
X1 , . . . , Xℓ ≥ ω, 1L (α0 uX
1 α1 · · · uℓ αℓ ) is constant and f (α0 u1 α1 · · · uℓ αℓ ) is a polynomial in X1 , . . . , Xℓ . Let ℓ ≥ 0
∗
and α0 , u1 , α1 , . . . , uℓ , αℓ ∈ A , then for X1 , . . . , Xℓ ≥ 0 we have:
Xℓ
Xℓ
X1
1
g(α0 uX
1 α1 · · · uℓ αℓ ) = f (α0 u1 α1 · · · uℓ αℓ )1L (ε)

+

j |−1
ℓ |αX
X

j=0

+

X

i=0

j |−1 Xj −1
ℓ |uX
X
X

j=1

X

j
j+1
1
f (α0 uX
1 α1 · · · uj (αj [1:i])) × 1L ((αj [i+1:|αj |])uj+1 · · · αℓ )

i=0

Xj −Y −1

Y
1
f (α0 uX
1 α1 · · · uj (uj [1:i])) × 1L ((uj [i+1:|uj |])uj

· · · αℓ )

Y =0

The two first terms are (sums of) polynomials when X1 , . . . , Xℓ ≥ ω. Let focus on the last term. Let us fix some 1 ≤ j ≤ ℓ and
0 ≤ i ≤ |uj | − 1. We only need to show that given β, γ ∈ A∗ , then the following term is a polynomial for X1 , . . . , Xℓ ≥ 2ω:
Xj −1

X

Xj −Y −1

Y
1
f (α0 uX
1 α1 · · · uj β)1L (γuj

· · · αℓ )

Y =1

The 2ω terms (since Xj ≥ 2ω) for Y < ω or Xj − Y − 1 ≤ ω (i.e. Xj − 1 ≥ Y > Xj − ω) can be removed and treated
separately. It remains:
Xj −ω

X

Xj −Y −1

Y
1
f (α0 uX
1 α1 · · · uj β)1L (γuj

· · · αℓ )

Y =ω
Xj −ω

=c×

X

Y
1
f (α0 uX
1 α1 · · · uj β)

Y =ω
Xj −ω

=c×

X

P (X1 , . . . , Xj−1 , Y )

Y =ω

=

Xj −ω D
X X
Y =ω d=0

Y d Pd (X1 , · · · , Xj−1 ) =

D
X
d=0





Xj −ω

Pd (X1 , · · · , Xj−1 ) 

X

Y d

Y =ω

where C ∈ {0, 1}, D ≥ 0, and P , Pd for 0 ≤ d ≤ D are polynomials. It is well-known that
PXj −ω d
So is Y =ω
Y , which concludes the proof.

PXj

Y =1

Y d is a polynomial in Xj .


